Multifrequency analysis of the radio emission from a post-merger galaxy CGCG 292-057

Galaxies exhibiting a specific large-scale extended radio emission, such as X-shaped radio galaxies, belong to a rare class of winged radio galaxies. The morphological evolution of these radio sources is explained using several theoretical models, including galaxy mergers. However, such a direct link between a perturbed radio morphology and a galaxy merger remains observationally sparse. Here we investigate a unique radio galaxy J1159+5820, whose host CGCG 292-057 displays the optical signature of a post-merger system with a distinct tidal tail feature, and an X-shaped radio morphology accompanied by an additional pair of inner lobes. We observed the target on a wide range of radio frequencies ranging from 147 MHz to 4959 MHz, using dedicated GMRT and VLA observations, and supplemented it with publicly available survey data for broadband radio analysis. Particle injection models were fitted to radio spectra of lobes and different parts of the wings. Spectral ageing analysis performed on the lobes and the wings favors a fast jet realignment model with a reorientation timescale of a few million years. We present our results and discuss the possible mechanisms for the formation of the radio morphology.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
